Density anomaly in a competing interactions lattice gas model

We study a very simple model of a short-range attraction and an outer shell repulsion as a test system for demixing phase transition and density anomaly. The phase-diagram is obtained by applying mean field analysis and Monte Carlo simulations to a two dimensional lattice gas with nearest-neighbors attraction and next-nearest-neighbors repulsion (the outer shell). Two liquid phases and density anomaly are found. The coexistence line between these two liquid phases meets a critical line between the fluid and the low density liquid at a tricritical point. The line of maximum density emerges in the vicinity of the tricritical point, close to the demixing transition.

==> diagramaPT3.dat <==
0.20    0.021
0.20    0.994
0.25    0.047
0.25    0.981
0.30    0.073
0.30    0.955
0.35    0.125
0.35    0.916
0.40    0.184
0.40    0.864
0.45    0.282
0.45    0.792 
0.50    0.367
0.50    0.680
0.53    0.464	
0.53    0.610

